Learning Primal Heuristics for Mixed Integer Programs

This paper proposes a novel primal heuristic for Mixed Integer Programs, by employing machine learning techniques. Mixed Integer Programming is a general technique for formulating combinatorial optimization problems. Inside a solver, primal heuristics play a critical role in finding good feasible solutions that enable one to tighten the duality gap from the outset of the Branch-and-Bound algorithm (B&B), greatly improving its performance by pruning the B&B tree aggressively. In this paper, we investigate whether effective primal heuristics can be automatically learned via machine learning. We propose a new method to represent an optimization problem as a graph, and train a Graph Convolutional Network on solved problem instances with known optimal solutions. This in turn can predict the values of decision variables in the optimal solution for an unseen problem instance of a similar type. The prediction of variable solutions is then leveraged by a novel configuration of the B&B method, Probabilistic Branching with guided Depth-first Search (PB-DFS) approach, aiming to find (near-)optimal solutions quickly. The experimental results show that this new heuristic can find better primal solutions at a much earlier stage of the solving process, compared to other state-of-the-art primal heuristics.

==> data/ca_ml_ding.csv <==
x,y
0.0,3643.705666666667
10.0,3654.083333333334
20.0,3681.736666666666
30.0,3700.3933333333334
40.0,3729.747666666667
50.0,3742.798666666667
60.0,3746.166
70.0,3747.9716666666664
80.0,3751.52
90.0,3754.5873333333334
100.0,3756.3203333333336
110.0,3757.2526666666663
120.0,3758.894333333333
130.0,3762.8526666666667
140.0,3764.2893333333336
150.0,3765.218
160.0,3765.435
170.0,3766.1996666666673
180.0,3766.483333333334
190.0,3766.994666666667
200.0,3766.994666666667
210.0,3768.1050000000005
220.0,3768.1050000000005
230.0,3768.1050000000005
240.0,3770.1600000000003
250.0,3770.1600000000003
260.0,3770.7703333333334
270.0,3771.4210000000007
280.0,3772.692000000001
290.0,3774.9230000000007
300.0,3777.5170000000003
310.0,3778.563333333334
320.0,3778.563333333334
330.0,3778.563333333334
340.0,3778.563333333334
350.0,3778.563333333334
360.0,3778.563333333334
370.0,3783.715666666668
380.0,3785.063
390.0,3786.7729999999997
400.0,3786.7729999999997
410.0,3789.8269999999993
420.0,3791.115
430.0,3791.115
440.0,3791.115
450.0,3791.894666666666
460.0,3793.109333333333
470.0,3793.109333333333
480.0,3793.6059999999998
490.0,3793.6059999999998
500.0,3794.1893333333333
510.0,3795.729
520.0,3797.4089999999997
530.0,3797.8219999999997
540.0,3798.548
550.0,3799.283
560.0,3800.3266666666664
570.0,3803.531
580.0,3803.531
590.0,3804.318
600.0,3806.471666666667
610.0,3806.8486666666668
620.0,3806.8486666666668
630.0,3807.7603333333336
640.0,3808.587333333334
650.0,3808.8906666666667
660.0,3808.8906666666667
670.0,3813.0533333333337
680.0,3813.0533333333337
690.0,3813.0533333333337
700.0,3813.0533333333337
710.0,3813.0533333333337
720.0,3817.825333333333
730.0,3819.4423333333334
740.0,3819.4423333333334
750.0,3819.4423333333334
760.0,3820.5923333333335
770.0,3820.5923333333335
780.0,3820.5923333333335
790.0,3821.3503333333333
800.0,3821.3503333333333
810.0,3821.3503333333333
820.0,3821.3503333333333
830.0,3821.3503333333333
840.0,3821.9183333333335
850.0,3821.9183333333335
860.0,3821.9183333333335
870.0,3821.9183333333335
880.0,3822.212
890.0,3822.2363333333337
900.0,3822.2363333333337
910.0,3822.2363333333337
920.0,3822.2363333333337
930.0,3822.2363333333337
940.0,3823.101333333333
950.0,3823.2603333333327
960.0,3823.2603333333327
970.0,3823.2603333333327
980.0,3823.2603333333327
990.0,3823.4759999999997


==> data/ca_pb_dfs.csv <==
x,y
0.0,3297.328666666667
10.0,3632.4676666666664
20.0,3632.4676666666664
30.0,3694.872666666667
40.0,3732.589333333334
50.0,3745.8700000000003
60.0,3748.125666666667
70.0,3748.2793333333334
80.0,3748.2793333333334
90.0,3748.2793333333334
100.0,3748.2793333333334
110.0,3748.2793333333334
120.0,3748.2793333333334
130.0,3748.464
140.0,3748.464
150.0,3750.232333333334
160.0,3752.7156666666674
170.0,3752.7156666666674
180.0,3752.7156666666674
190.0,3756.560666666667
200.0,3759.324333333333
210.0,3759.324333333333
220.0,3759.5690000000004
230.0,3759.943
240.0,3760.566666666667
250.0,3761.2036666666672
260.0,3762.813
270.0,3763.304333333334
280.0,3763.304333333334
290.0,3763.8000000000006
300.0,3763.8000000000006
310.0,3765.896666666667
320.0,3765.896666666667
330.0,3767.828666666667
340.0,3767.828666666667
350.0,3773.5990000000006
360.0,3777.5173333333337
370.0,3780.191666666667
380.0,3782.102666666667
390.0,3782.439333333334
400.0,3782.439333333334
410.0,3783.7460000000005
420.0,3784.773333333334
430.0,3784.784333333334
440.0,3786.5853333333343
450.0,3787.2690000000007
460.0,3789.5136666666676
470.0,3789.580000000001
480.0,3789.7336666666674
490.0,3791.4056666666675
500.0,3791.4056666666675
510.0,3791.429666666668
520.0,3792.7296666666675
530.0,3793.648333333334
540.0,3793.664666666667
550.0,3795.109333333334
560.0,3796.4853333333335
570.0,3796.8783333333336
580.0,3797.109000000001
590.0,3798.352666666667
600.0,3798.6526666666673
610.0,3799.9636666666675
620.0,3799.9636666666675
630.0,3800.944333333334
640.0,3804.317333333334
650.0,3808.049333333334
660.0,3808.750666666667
670.0,3808.863
680.0,3810.045
690.0,3812.6676666666667
700.0,3813.964333333334
710.0,3814.3136666666664
720.0,3815.1596666666665
730.0,3815.386
740.0,3816.613666666666
750.0,3816.613666666666
760.0,3816.6886666666664
770.0,3820.166666666666
780.0,3822.5336666666667
790.0,3822.9499999999994
800.0,3826.227
810.0,3827.2876666666666
820.0,3827.8283333333334
830.0,3828.1396666666674
840.0,3828.1396666666674
850.0,3828.1396666666674
860.0,3828.2763333333337
870.0,3828.2763333333337
880.0,3828.2763333333337
890.0,3828.2763333333337
900.0,3828.2763333333337
910.0,3828.7470000000008
920.0,3828.7470000000008
930.0,3830.9003333333335
940.0,3832.705666666667
950.0,3833.7296666666666
960.0,3833.7296666666666
970.0,3833.7296666666666
980.0,3833.7296666666666
990.0,3833.7296666666666


==> data/ca_scip_def.csv <==
x,y
0.0,3643.705666666667
10.0,3667.0460000000003
20.0,3703.7196666666664
30.0,3734.819
40.0,3746.359333333334
50.0,3756.3533333333335
60.0,3758.1089999999995
70.0,3761.5753333333337
80.0,3763.2423333333336
90.0,3763.8596666666663
100.0,3765.5833333333335
110.0,3767.279
120.0,3769.9336666666663
130.0,3769.9336666666663
140.0,3769.9336666666663
150.0,3769.9336666666663
160.0,3771.8506666666667
170.0,3772.4410000000003
180.0,3772.4410000000003
190.0,3773.1220000000008
200.0,3773.3893333333335
210.0,3774.2110000000002
220.0,3776.6843333333336
230.0,3777.7636666666667
240.0,3777.7636666666667
250.0,3778.974333333333
260.0,3779.240666666666
270.0,3780.6126666666664
280.0,3782.500333333333
290.0,3782.500333333333
300.0,3787.2116666666666
310.0,3787.2116666666666
320.0,3788.5346666666665
330.0,3793.9813333333327
340.0,3794.6713333333328
350.0,3794.6713333333328
360.0,3794.6713333333328
370.0,3796.1756666666665
380.0,3798.208333333333
390.0,3800.5873333333334
400.0,3800.5873333333334
410.0,3800.779333333333
420.0,3800.779333333333
430.0,3803.0686666666666
440.0,3803.8016666666667
450.0,3804.2743333333337
460.0,3804.2743333333337
470.0,3806.0333333333333
480.0,3806.0333333333333
490.0,3806.0333333333333
500.0,3806.076
510.0,3809.987666666667
520.0,3809.987666666667
530.0,3810.3123333333333
540.0,3810.3123333333333
550.0,3811.249333333333
560.0,3811.741
570.0,3812.353
580.0,3812.353
590.0,3812.353
600.0,3812.385
610.0,3812.5663333333337
620.0,3812.5663333333337
630.0,3813.718
640.0,3814.4639999999995
650.0,3814.7103333333334
660.0,3814.7103333333334
670.0,3814.7103333333334
680.0,3814.732666666666
690.0,3816.688333333333
700.0,3816.882
710.0,3817.095333333333
720.0,3817.095333333333
730.0,3817.095333333333
740.0,3817.095333333333
750.0,3820.523333333333
760.0,3821.262666666667
770.0,3823.6486666666665
780.0,3824.3436666666666
790.0,3824.481
800.0,3824.871
810.0,3824.871
820.0,3824.871
830.0,3824.871
840.0,3824.871
850.0,3824.871
860.0,3824.871
870.0,3824.871
880.0,3824.871
890.0,3825.333666666667
900.0,3825.4463333333333
910.0,3825.4463333333333
920.0,3826.3126666666667
930.0,3826.3126666666667
940.0,3826.3126666666667
950.0,3826.727
960.0,3826.727
970.0,3826.727
980.0,3826.727
990.0,3826.727


==> data/ds_ml_ding.csv <==
x,y
0.0,320.0
10.0,320.0
20.0,319.9
30.0,319.3333333333333
40.0,318.56666666666666
50.0,318.3666666666667
60.0,318.1333333333333
70.0,318.06666666666666
80.0,318.03333333333336
90.0,317.76666666666665
100.0,317.5
110.0,317.43333333333334
120.0,317.3
130.0,317.03333333333336
140.0,316.8
150.0,316.53333333333336
160.0,316.46666666666664
170.0,316.3
180.0,316.1333333333333
190.0,316.0
200.0,316.0
210.0,315.96666666666664
220.0,315.96666666666664
230.0,315.9
240.0,315.8333333333333
250.0,315.76666666666665
260.0,315.73333333333335
270.0,315.73333333333335
280.0,315.73333333333335
290.0,315.73333333333335
300.0,315.73333333333335
310.0,315.73333333333335
320.0,315.73333333333335
330.0,315.73333333333335
340.0,315.73333333333335
350.0,315.73333333333335
360.0,315.73333333333335
370.0,315.73333333333335
380.0,315.6666666666667
390.0,315.6666666666667
400.0,315.6666666666667
410.0,315.6333333333333
420.0,315.6333333333333
430.0,315.6333333333333
440.0,315.6
450.0,315.56666666666666
460.0,315.56666666666666
470.0,315.53333333333336
480.0,315.53333333333336
490.0,315.53333333333336
500.0,315.53333333333336
510.0,315.53333333333336
520.0,315.53333333333336
530.0,315.53333333333336
540.0,315.53333333333336
550.0,315.53333333333336
560.0,315.46666666666664
570.0,315.46666666666664
580.0,315.46666666666664
590.0,315.46666666666664
600.0,315.46666666666664
610.0,315.46666666666664
620.0,315.46666666666664
630.0,315.46666666666664
640.0,315.43333333333334
650.0,315.43333333333334
660.0,315.43333333333334
670.0,315.4
680.0,315.4
690.0,315.4
700.0,315.4
710.0,315.4
720.0,315.4
730.0,315.4
740.0,315.4
750.0,315.4
760.0,315.4
770.0,315.3666666666667
780.0,315.3666666666667
790.0,315.3666666666667
800.0,315.3666666666667
810.0,315.3666666666667
820.0,315.3666666666667
830.0,315.3666666666667
840.0,315.3666666666667
850.0,315.3666666666667
860.0,315.3666666666667
870.0,315.3666666666667
880.0,315.3666666666667
890.0,315.3666666666667
900.0,315.3666666666667
910.0,315.3666666666667
920.0,315.3666666666667
930.0,315.3666666666667
940.0,315.3666666666667
950.0,315.3666666666667
960.0,315.3666666666667
970.0,315.3666666666667
980.0,315.3666666666667
990.0,315.3666666666667


==> data/ds_pb_dfs.csv <==
x,y
0.0,318.8
10.0,318.06666666666666
20.0,317.56666666666666
30.0,317.56666666666666
40.0,317.56666666666666
50.0,317.56666666666666
60.0,317.53333333333336
70.0,317.3
80.0,317.06666666666666
90.0,316.96666666666664
100.0,316.73333333333335
110.0,316.6666666666667
120.0,316.6
130.0,316.46666666666664
140.0,316.43333333333334
150.0,316.4
160.0,316.4
170.0,316.3
180.0,316.3
190.0,316.3
200.0,316.26666666666665
210.0,316.26666666666665
220.0,316.26666666666665
230.0,316.23333333333335
240.0,316.23333333333335
250.0,316.2
260.0,316.1333333333333
270.0,316.1333333333333
280.0,316.1333333333333
290.0,316.1333333333333
300.0,316.1333333333333
310.0,316.1333333333333
320.0,316.1333333333333
330.0,316.1333333333333
340.0,316.1333333333333
350.0,316.1333333333333
360.0,316.1333333333333
370.0,316.1333333333333
380.0,316.1333333333333
390.0,316.1
400.0,316.1
410.0,316.1
420.0,316.06666666666666
430.0,316.06666666666666
440.0,316.06666666666666
450.0,316.06666666666666
460.0,316.03333333333336
470.0,316.0
480.0,315.96666666666664
490.0,315.96666666666664
500.0,315.96666666666664
510.0,315.96666666666664
520.0,315.93333333333334
530.0,315.93333333333334
540.0,315.93333333333334
550.0,315.93333333333334
560.0,315.93333333333334
570.0,315.93333333333334
580.0,315.93333333333334
590.0,315.93333333333334
600.0,315.93333333333334
610.0,315.93333333333334
620.0,315.93333333333334
630.0,315.93333333333334
640.0,315.93333333333334
650.0,315.93333333333334
660.0,315.93333333333334
670.0,315.93333333333334
680.0,315.93333333333334
690.0,315.93333333333334
700.0,315.93333333333334
710.0,315.93333333333334
720.0,315.93333333333334
730.0,315.93333333333334
740.0,315.93333333333334
750.0,315.93333333333334
760.0,315.93333333333334
770.0,315.93333333333334
780.0,315.93333333333334
790.0,315.93333333333334
800.0,315.93333333333334
810.0,315.93333333333334
820.0,315.9
830.0,315.9
840.0,315.9
850.0,315.9
860.0,315.9
870.0,315.9
880.0,315.9
890.0,315.9
900.0,315.9
910.0,315.9
920.0,315.9
930.0,315.9
940.0,315.9
950.0,315.9
960.0,315.9
970.0,315.9
980.0,315.9
990.0,315.9


==> data/ds_scip_def.csv <==
x,y
0.0,320.0
10.0,320.0
20.0,319.96666666666664
30.0,319.6
40.0,318.76666666666665
50.0,318.6
60.0,318.4
70.0,318.4
80.0,318.4
90.0,318.3
100.0,318.06666666666666
110.0,317.93333333333334
120.0,317.6
130.0,317.43333333333334
140.0,317.3666666666667
150.0,317.2
160.0,316.8666666666667
170.0,316.8
180.0,316.56666666666666
190.0,316.5
200.0,316.4
210.0,316.1333333333333
220.0,316.06666666666666
230.0,315.96666666666664
240.0,315.93333333333334
250.0,315.93333333333334
260.0,315.9
270.0,315.9
280.0,315.9
290.0,315.9
300.0,315.9
310.0,315.9
320.0,315.9
330.0,315.9
340.0,315.9
350.0,315.9
360.0,315.9
370.0,315.9
380.0,315.9
390.0,315.9
400.0,315.9
410.0,315.8666666666667
420.0,315.8333333333333
430.0,315.8333333333333
440.0,315.8333333333333
450.0,315.8333333333333
460.0,315.8333333333333
470.0,315.8
480.0,315.8
490.0,315.8
500.0,315.8
510.0,315.76666666666665
520.0,315.76666666666665
530.0,315.76666666666665
540.0,315.73333333333335
550.0,315.7
560.0,315.7
570.0,315.7
580.0,315.7
590.0,315.7
600.0,315.6666666666667
610.0,315.6666666666667
620.0,315.6666666666667
630.0,315.6333333333333
640.0,315.6333333333333
650.0,315.6333333333333
660.0,315.6333333333333
670.0,315.6333333333333
680.0,315.6333333333333
690.0,315.6333333333333
700.0,315.6333333333333
710.0,315.6333333333333
720.0,315.6333333333333
730.0,315.6333333333333
740.0,315.6
750.0,315.6
760.0,315.6
770.0,315.6
780.0,315.6
790.0,315.6
800.0,315.6
810.0,315.6
820.0,315.6
830.0,315.6
840.0,315.6
850.0,315.6
860.0,315.6
870.0,315.6
880.0,315.6
890.0,315.6
900.0,315.6
910.0,315.6
920.0,315.6
930.0,315.6
940.0,315.6
950.0,315.6
960.0,315.56666666666666
970.0,315.56666666666666
980.0,315.56666666666666
990.0,315.56666666666666


==> data/mis_ml_ding.csv <==
x,y
0.0,1323.9
10.0,1365.9
20.0,1365.9
30.0,1365.9
40.0,1365.9
50.0,1365.9
60.0,1365.9
70.0,1365.9
80.0,1365.9
90.0,1365.9
100.0,1365.9
110.0,1365.9
120.0,1366.4
130.0,1368.1666666666667
140.0,1369.0
150.0,1369.2
160.0,1369.7
170.0,1370.0666666666666
180.0,1370.0666666666666
190.0,1370.3
200.0,1370.3333333333333
210.0,1370.3333333333333
220.0,1370.3333333333333
230.0,1370.3333333333333
240.0,1370.3333333333333
250.0,1370.3333333333333
260.0,1370.3333333333333
270.0,1370.3333333333333
280.0,1370.3333333333333
290.0,1370.3333333333333
300.0,1370.3333333333333
310.0,1370.3333333333333
320.0,1370.3333333333333
330.0,1370.3333333333333
340.0,1370.3333333333333
350.0,1370.3333333333333
360.0,1370.3333333333333
370.0,1370.3333333333333
380.0,1370.3333333333333
390.0,1370.3333333333333
400.0,1370.3333333333333
410.0,1370.3666666666666
420.0,1370.3666666666666
430.0,1370.3666666666666
440.0,1370.3666666666666
450.0,1370.3666666666666
460.0,1370.3666666666666
470.0,1370.3666666666666
480.0,1370.3666666666666
490.0,1370.3666666666666
500.0,1370.3666666666666
510.0,1370.3666666666666
520.0,1370.3666666666666
530.0,1370.3666666666666
540.0,1370.3666666666666
550.0,1370.3666666666666
560.0,1370.3666666666666
570.0,1370.3666666666666
580.0,1370.3666666666666
590.0,1370.3666666666666
600.0,1370.3666666666666
610.0,1370.3666666666666
620.0,1370.3666666666666
630.0,1370.3666666666666
640.0,1370.3666666666666
650.0,1370.3666666666666
660.0,1370.3666666666666
670.0,1370.3666666666666
680.0,1370.3666666666666
690.0,1370.3666666666666
700.0,1370.3666666666666
710.0,1370.3666666666666
720.0,1370.3666666666666
730.0,1370.3666666666666
740.0,1370.3666666666666
750.0,1370.3666666666666
760.0,1370.3666666666666
770.0,1370.3666666666666
780.0,1370.3666666666666
790.0,1370.3666666666666
800.0,1370.3666666666666
810.0,1370.3666666666666
820.0,1370.3666666666666
830.0,1370.3666666666666
840.0,1370.3666666666666
850.0,1370.3666666666666
860.0,1370.3666666666666
870.0,1370.3666666666666
880.0,1370.3666666666666
890.0,1370.3666666666666
900.0,1370.3666666666666
910.0,1370.3666666666666
920.0,1370.3666666666666
930.0,1370.3666666666666
940.0,1370.3666666666666
950.0,1370.3666666666666
960.0,1370.3666666666666
970.0,1370.3666666666666
980.0,1370.3666666666666
990.0,1370.3666666666666


==> data/mis_pb_dfs.csv <==
x,y
0.0,1371.0
10.0,1371.0
20.0,1371.0
30.0,1371.0
40.0,1371.0
50.0,1371.0
60.0,1371.0
70.0,1371.0
80.0,1371.0
90.0,1371.0
100.0,1371.0
110.0,1371.0
120.0,1371.0
130.0,1371.0
140.0,1371.0
150.0,1371.0
160.0,1371.0
170.0,1371.0
180.0,1371.0
190.0,1371.0
200.0,1371.0
210.0,1371.0
220.0,1371.0
230.0,1371.0
240.0,1371.0
250.0,1371.0
260.0,1371.0
270.0,1371.0
280.0,1371.0
290.0,1371.0
300.0,1371.0
310.0,1371.0
320.0,1371.0
330.0,1371.0
340.0,1371.0
350.0,1371.0
360.0,1371.0
370.0,1371.0
380.0,1371.0
390.0,1371.0
400.0,1371.0
410.0,1371.0
420.0,1371.0
430.0,1371.0
440.0,1371.0
450.0,1371.0
460.0,1371.0
470.0,1371.0
480.0,1371.0
490.0,1371.0
500.0,1371.0
510.0,1371.0
520.0,1371.0
530.0,1371.0
540.0,1371.0
550.0,1371.0
560.0,1371.0
570.0,1371.0
580.0,1371.0
590.0,1371.0
600.0,1371.0
610.0,1371.0
620.0,1371.0
630.0,1371.0
640.0,1371.0
650.0,1371.0
660.0,1371.0
670.0,1371.0
680.0,1371.0
690.0,1371.0
700.0,1371.0
710.0,1371.0
720.0,1371.0
730.0,1371.0
740.0,1371.0
750.0,1371.0
760.0,1371.0
770.0,1371.0
780.0,1371.0
790.0,1371.0
800.0,1371.0
810.0,1371.0
820.0,1371.0
830.0,1371.0
840.0,1371.0
850.0,1371.0
860.0,1371.0
870.0,1371.0
880.0,1371.0
890.0,1371.0
900.0,1371.0
910.0,1371.0
920.0,1371.0
930.0,1371.0
940.0,1371.0
950.0,1371.0
960.0,1371.0
970.0,1371.0
980.0,1371.0
990.0,1371.0


==> data/mis_scip_def.csv <==
x,y
0.0,1323.9
10.0,1357.5666666666666
20.0,1357.5666666666666
30.0,1357.5666666666666
40.0,1357.5666666666666
50.0,1357.5666666666666
60.0,1357.5666666666666
70.0,1357.5666666666666
80.0,1357.5666666666666
90.0,1357.5666666666666
100.0,1357.5666666666666
110.0,1357.5666666666666
120.0,1357.5666666666666
130.0,1357.5666666666666
140.0,1357.5666666666666
150.0,1357.5666666666666
160.0,1357.5666666666666
170.0,1357.5666666666666
180.0,1357.5666666666666
190.0,1357.5666666666666
200.0,1357.5666666666666
210.0,1357.8333333333333
220.0,1359.3333333333333
230.0,1359.8
240.0,1360.1
250.0,1360.2
260.0,1360.2
270.0,1360.3333333333333
280.0,1361.0666666666666
290.0,1361.6333333333334
300.0,1361.6333333333334
310.0,1361.7
320.0,1361.7333333333333
330.0,1362.0
340.0,1362.3
350.0,1362.5333333333333
360.0,1363.6
370.0,1363.8666666666666
380.0,1363.8666666666666
390.0,1363.8666666666666
400.0,1364.0666666666666
410.0,1364.0666666666666
420.0,1364.0666666666666
430.0,1364.0666666666666
440.0,1364.0666666666666
450.0,1364.1
460.0,1364.1
470.0,1364.3333333333333
480.0,1364.3333333333333
490.0,1364.4666666666667
500.0,1364.5666666666666
510.0,1364.5666666666666
520.0,1364.7333333333333
530.0,1364.7333333333333
540.0,1364.7333333333333
550.0,1364.7333333333333
560.0,1364.7333333333333
570.0,1364.7333333333333
580.0,1364.7333333333333
590.0,1364.7333333333333
600.0,1364.8333333333333
610.0,1364.8333333333333
620.0,1364.8333333333333
630.0,1364.8666666666666
640.0,1364.8666666666666
650.0,1364.8666666666666
660.0,1364.8666666666666
670.0,1365.0333333333333
680.0,1365.0333333333333
690.0,1365.0333333333333
700.0,1365.0333333333333
710.0,1365.0333333333333
720.0,1365.0333333333333
730.0,1365.0333333333333
740.0,1365.0333333333333
750.0,1365.0333333333333
760.0,1365.0333333333333
770.0,1365.0333333333333
780.0,1365.0333333333333
790.0,1365.0333333333333
800.0,1365.0333333333333
810.0,1365.0333333333333
820.0,1365.0333333333333
830.0,1365.0333333333333
840.0,1365.0333333333333
850.0,1365.0333333333333
860.0,1365.0333333333333
870.0,1365.0333333333333
880.0,1365.0333333333333
890.0,1365.0333333333333
900.0,1365.0333333333333
910.0,1365.0333333333333
920.0,1365.0333333333333
930.0,1365.0333333333333
940.0,1365.0333333333333
950.0,1365.0333333333333
960.0,1365.0333333333333
970.0,1365.0333333333333
980.0,1365.0333333333333
990.0,1365.0333333333333


==> data/vc_ml_ding.csv <==
x,y
0.0,1676.3333333333333
10.0,1635.9
20.0,1635.9
30.0,1635.9
40.0,1635.9
50.0,1635.9
60.0,1635.9
70.0,1635.9
80.0,1635.9
90.0,1635.9
100.0,1635.9
110.0,1635.9
120.0,1635.9
130.0,1634.9333333333334
140.0,1634.3
150.0,1633.5
160.0,1633.2666666666667
170.0,1633.2333333333333
180.0,1632.2666666666667
190.0,1631.8
200.0,1631.5333333333333
210.0,1631.0
220.0,1630.9666666666667
230.0,1630.4333333333334
240.0,1630.4333333333334
250.0,1630.1666666666667
260.0,1630.1666666666667
270.0,1630.1666666666667
280.0,1630.1666666666667
290.0,1630.1666666666667
300.0,1630.1666666666667
310.0,1630.1666666666667
320.0,1630.1666666666667
330.0,1630.1666666666667
340.0,1630.1666666666667
350.0,1630.1666666666667
360.0,1630.1666666666667
370.0,1630.1666666666667
380.0,1630.1666666666667
390.0,1630.1666666666667
400.0,1630.1666666666667
410.0,1630.1666666666667
420.0,1630.1666666666667
430.0,1630.1666666666667
440.0,1630.1666666666667
450.0,1630.1666666666667
460.0,1630.1666666666667
470.0,1630.1666666666667
480.0,1630.1666666666667
490.0,1630.1666666666667
500.0,1630.1666666666667
510.0,1630.1666666666667
520.0,1630.1666666666667
530.0,1630.1666666666667
540.0,1630.1666666666667
550.0,1630.1666666666667
560.0,1630.1666666666667
570.0,1630.1666666666667
580.0,1630.1666666666667
590.0,1630.1666666666667
600.0,1630.1666666666667
610.0,1630.1666666666667
620.0,1630.1666666666667
630.0,1630.1666666666667
640.0,1630.1666666666667
650.0,1630.1666666666667
660.0,1630.1666666666667
670.0,1630.1666666666667
680.0,1630.1666666666667
690.0,1630.1666666666667
700.0,1630.1666666666667
710.0,1630.1666666666667
720.0,1630.1666666666667
730.0,1630.1666666666667
740.0,1630.1666666666667
750.0,1630.1666666666667
760.0,1630.1666666666667
770.0,1630.1666666666667
780.0,1630.1666666666667
790.0,1630.1666666666667
800.0,1630.1666666666667
810.0,1630.1666666666667
820.0,1630.1666666666667
830.0,1630.1666666666667
840.0,1630.1666666666667
850.0,1630.1666666666667
860.0,1630.1666666666667
870.0,1630.1666666666667
880.0,1630.1666666666667
890.0,1630.1666666666667
900.0,1630.1666666666667
910.0,1630.1666666666667
920.0,1630.1666666666667
930.0,1630.1666666666667
940.0,1630.1666666666667
950.0,1630.1666666666667
960.0,1630.1666666666667
970.0,1630.1666666666667
980.0,1630.1666666666667
990.0,1630.1666666666667


==> data/vc_pb_dfs.csv <==
x,y
0.0,1628.9333333333334
10.0,1628.9333333333334
20.0,1628.9333333333334
30.0,1628.9333333333334
40.0,1628.9333333333334
50.0,1628.9333333333334
60.0,1628.9333333333334
70.0,1628.9333333333334
80.0,1628.9333333333334
90.0,1628.9333333333334
100.0,1628.9333333333334
110.0,1628.9333333333334
120.0,1628.9333333333334
130.0,1628.9333333333334
140.0,1628.9333333333334
150.0,1628.9333333333334
160.0,1628.9333333333334
170.0,1628.9333333333334
180.0,1628.9333333333334
190.0,1628.9333333333334
200.0,1628.9333333333334
210.0,1628.9333333333334
220.0,1628.9333333333334
230.0,1628.9333333333334
240.0,1628.9333333333334
250.0,1628.9333333333334
260.0,1628.9333333333334
270.0,1628.9333333333334
280.0,1628.9333333333334
290.0,1628.9333333333334
300.0,1628.9333333333334
310.0,1628.9333333333334
320.0,1628.9333333333334
330.0,1628.9333333333334
340.0,1628.9333333333334
350.0,1628.9333333333334
360.0,1628.9333333333334
370.0,1628.9333333333334
380.0,1628.9333333333334
390.0,1628.9333333333334
400.0,1628.9333333333334
410.0,1628.9333333333334
420.0,1628.9333333333334
430.0,1628.9333333333334
440.0,1628.9333333333334
450.0,1628.9333333333334
460.0,1628.9333333333334
470.0,1628.9333333333334
480.0,1628.9333333333334
490.0,1628.9333333333334
500.0,1628.9333333333334
510.0,1628.9333333333334
520.0,1628.9333333333334
530.0,1628.9333333333334
540.0,1628.9333333333334
550.0,1628.9333333333334
560.0,1628.9333333333334
570.0,1628.9333333333334
580.0,1628.9333333333334
590.0,1628.9333333333334
600.0,1628.9333333333334
610.0,1628.9333333333334
620.0,1628.9333333333334
630.0,1628.9333333333334
640.0,1628.9333333333334
650.0,1628.9333333333334
660.0,1628.9333333333334
670.0,1628.9333333333334
680.0,1628.9333333333334
690.0,1628.9333333333334
700.0,1628.9333333333334
710.0,1628.9333333333334
720.0,1628.9333333333334
730.0,1628.9333333333334
740.0,1628.9333333333334
750.0,1628.9333333333334
760.0,1628.9333333333334
770.0,1628.9333333333334
780.0,1628.9333333333334
790.0,1628.9333333333334
800.0,1628.9333333333334
810.0,1628.9333333333334
820.0,1628.9333333333334
830.0,1628.9333333333334
840.0,1628.9333333333334
850.0,1628.9333333333334
860.0,1628.9333333333334
870.0,1628.9333333333334
880.0,1628.9333333333334
890.0,1628.9333333333334
900.0,1628.9333333333334
910.0,1628.9333333333334
920.0,1628.9333333333334
930.0,1628.9333333333334
940.0,1628.9333333333334
950.0,1628.9333333333334
960.0,1628.9333333333334
970.0,1628.9333333333334
980.0,1628.9333333333334
990.0,1628.9333333333334


==> data/vc_scip_def.csv <==
x,y
0.0,1676.3333333333333
10.0,1645.3666666666666
20.0,1645.3666666666666
30.0,1645.3666666666666
40.0,1645.3666666666666
50.0,1645.3666666666666
60.0,1645.3666666666666
70.0,1645.3666666666666
80.0,1645.3666666666666
90.0,1645.3666666666666
100.0,1645.3666666666666
110.0,1645.3666666666666
120.0,1645.3666666666666
130.0,1645.3666666666666
140.0,1645.3666666666666
150.0,1645.3666666666666
160.0,1645.3666666666666
170.0,1645.3666666666666
180.0,1645.3666666666666
190.0,1645.3666666666666
200.0,1645.3666666666666
210.0,1645.3666666666666
220.0,1645.3666666666666
230.0,1645.3666666666666
240.0,1645.2
250.0,1645.2
260.0,1643.0
270.0,1643.0
280.0,1642.9666666666667
290.0,1641.6666666666667
300.0,1641.5333333333333
310.0,1640.9
320.0,1640.3
330.0,1639.5666666666666
340.0,1639.0
350.0,1638.9666666666667
360.0,1638.3333333333333
370.0,1638.2
380.0,1638.2
390.0,1638.0
400.0,1638.0
410.0,1637.3
420.0,1637.1
430.0,1637.1
440.0,1637.1
450.0,1637.0
460.0,1637.0
470.0,1637.0
480.0,1636.9666666666667
490.0,1636.9333333333334
500.0,1636.9333333333334
510.0,1636.9333333333334
520.0,1636.9333333333334
530.0,1636.9333333333334
540.0,1636.9333333333334
550.0,1636.9
560.0,1636.7
570.0,1636.4333333333334
580.0,1636.4333333333334
590.0,1636.4333333333334
600.0,1636.4333333333334
610.0,1636.4333333333334
620.0,1636.4333333333334
630.0,1636.4333333333334
640.0,1636.4333333333334
650.0,1636.4333333333334
660.0,1636.4333333333334
670.0,1636.4333333333334
680.0,1636.4333333333334
690.0,1636.4333333333334
700.0,1636.4333333333334
710.0,1636.4333333333334
720.0,1636.4333333333334
730.0,1636.4333333333334
740.0,1636.4333333333334
750.0,1636.4333333333334
760.0,1636.4333333333334
770.0,1636.4333333333334
780.0,1636.4333333333334
790.0,1636.4333333333334
800.0,1636.4333333333334
810.0,1636.4333333333334
820.0,1636.4333333333334
830.0,1636.4333333333334
840.0,1636.4333333333334
850.0,1636.4333333333334
860.0,1636.4333333333334
870.0,1636.4333333333334
880.0,1636.4333333333334
890.0,1636.4333333333334
900.0,1636.4333333333334
910.0,1636.4333333333334
920.0,1636.4333333333334
930.0,1636.4333333333334
940.0,1636.4333333333334
950.0,1636.4333333333334
960.0,1636.4333333333334
970.0,1636.4333333333334
980.0,1636.4333333333334
990.0,1636.4333333333334

